Probing supermassive stars and massive black hole seeds through gravitational wave inspirals

We propose a novel source of gravitational wave emission: the inspirals of compact fragments inside primordial supermassive stars (SMSs). Such systems are thought to be an essential channel in the as-yet little understood formation of supermassive black holes (SMBHs). One model suggests that high accretion rates of $0.1$-1 M$_\odot$/yr attainable in atomically-cooled primordial halos can lead to the formation of a nuclear-burning SMS. This will ultimately undergo collapse through a relativistic instability, leaving a massive BH remnant. Recent simulations suggest that supermassive stars rarely form in isolation, and that companion stars and even black holes formed may be captured/accreted and inspiral to the SMS core due to gas dynamical friction. Here, we explore the GW emission produced from such inspirals, which could probe the formation and evolution of SMS and seeds of the first supermassive black holes. We use a semi-analytic gas-dynamical friction model of the inspirals in the SMS to characterize their properties. We find such sources could potentially be observable by upcoming space-born GW-detectors at their formation redshifts with the benefit of gravitational lensing. Mergers within closely-related quasi-stars may produce a much stronger signal, though disambiguating such events from other high-z events may prove challenging.

==> seeds.txt <==
@ARTICLE{2017ApJ...842L...6W,
       author = {{Woods}, T.~E. and {Heger}, Alexander and {Whalen}, Daniel J. and
         {Haemmerl{\'e}}, Lionel and {Klessen}, Ralf S.},
        title = "{On the Maximum Mass of Accreting Primordial Supermassive Stars}",
      journal = {ApJL},
     keywords = {cosmology: theory, dark ages, reionization, first stars, early universe, galaxies: high-redshift, stars: massive, stars: Population III, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2017",
        month = "Jun",
       volume = {842},
       number = {1},
          eid = {L6},
        pages = {L6},
          doi = {10.3847/2041-8213/aa7412},
archivePrefix = {arXiv},
       eprint = {1703.07480},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...842L...6W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2013ARA&A..51..511K,
       author = {{Kormendy}, John and {Ho}, Luis C.},
        title = "{Coevolution (Or Not) of Supermassive Black Holes and Host Galaxies}",
      journal = {ARA\&A},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = "2013",
        month = "Aug",
       volume = {51},
       number = {1},
        pages = {511-653},
archivePrefix = {arXiv},
       eprint = {1304.7762},
 primaryClass = {astro-ph.CO}
}

@ARTICLE{2005SSRv..116..523F,
       author = {{Ferrarese}, Laura and {Ford}, Holland},
        title = "{Supermassive Black Holes in Galactic Nuclei: Past, Present and Future Research}",
      journal = {Space Sci. Rev.},
     keywords = {Astrophysics},
         year = "2005",
        month = "Feb",
       volume = {116},
       number = {3-4},
        pages = {523-624},
archivePrefix = {arXiv},
       eprint = {astro-ph/0411247},
 primaryClass = {astro-ph}
}

@ARTICLE{2010A&ARv..18..279V,
       author = {{Volonteri}, Marta},
        title = "{Formation of supermassive black holes}",
      journal = {A\&A Rev.},
     keywords = {Black hole physics, Galaxies: formation, Cosmology: theory, Quasars, Galaxies: evolution, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = "2010",
        month = "Jul",
       volume = {18},
       number = {3},
        pages = {279-315},
archivePrefix = {arXiv},
       eprint = {1003.4404},
 primaryClass = {astro-ph.CO}
}

@ARTICLE{2007MNRAS.377.1711S,
       author = {{Sesana}, Alberto and {Volonteri}, Marta and {Haardt}, Francesco},
        title = "{The imprint of massive black hole formation models on the LISA data stream}",
      journal = {MNRAS},
     keywords = {black hole physics, gravitational waves, cosmology: theory, early Universe, Astrophysics},
         year = "2007",
        month = "Jun",
       volume = {377},
       number = {4},
        pages = {1711-1716},
archivePrefix = {arXiv},
 primaryClass = {astro-ph}
}

@ARTICLE{2014SSRv..183..189C,
       author = {{Colpi}, Monica},
        title = "{Massive Binary Black Holes in Galactic Nuclei and Their Path to Coalescence}",
      journal = {Space Sci. Rev.},
     keywords = {Black hole physics, Dynamics, Galaxy mergers, Black hole binaries, Astrophysics - Astrophysics of Galaxies},
         year = "2014",
        month = "Sep",
       volume = {183},
       number = {1-4},
        pages = {189-221},
archivePrefix = {arXiv},
       eprint = {1407.3102},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2017ApJ...836...39S,
       author = {{Silsbee}, Kedron and {Tremaine}, Scott},
        title = "{Lidov-Kozai Cycles with Gravitational Radiation: Merging Black Holes in Isolated Triple Systems}",
      journal = {ApJ},
     keywords = {binaries: general, black hole physics, gravitational waves, stars: black holes, stars: kinematics and dynamics, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2017",
        month = "Feb",
       volume = {836},
       number = {1},
          eid = {39},
        pages = {39},
archivePrefix = {arXiv},
       eprint = {1608.07642},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2018ApJ...863....7R,
       author = {{Rodriguez}, Carl L. and {Antonini}, Fabio},
        title = "{A Triple Origin for the Heavy and Low-spin Binary Black Holes Detected by LIGO/VIRGO}",
      journal = {ApJ},
     keywords = {gravitational waves, relativistic processes, stars: black holes, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2018",
        month = "Aug",
       volume = {863},
       number = {1},
          eid = {7},
        pages = {7},
archivePrefix = {arXiv},
       eprint = {1805.08212},
 primaryClass = {astro-ph.HE}
}

@article{OLeary:2008myb,
      author         = "O'Leary, Ryan M. and Kocsis, Bence and Loeb, Abraham",
      title          = "{Gravitational waves from scattering of stellar-mass
                        black holes in galactic nuclei}",
      journal        = "MNRAS",
      volume         = "395",
      year           = "2009",
      number         = "4",
      pages          = "2127-2146",
      eprint         = "0807.2638",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ARXIV:0807.2638;%%"
}

@article{Antonini:2012ad,
      author         = "Antonini, Fabio and Perets, Hagai B.",
      title          = "{Secular evolution of compact binaries near massive black
                        holes: Gravitational wave sources and other exotica}",
      journal        = "ApJ",
      volume         = "757",
      year           = "2012",
      pages          = "27",
      eprint         = "1203.2938",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.GA",
      SLACcitation   = "%%CITATION = ARXIV:1203.2938;%%"
}

@article{Hamers:2018hxv,
      author         = "Hamers, Adrian S. and Bar-Or, Ben and Petrovich,
                        Cristobal and Antonini, Fabio",
      title          = "{The impact of vector resonant relaxation on the
                        evolution of binaries near a massive black hole:
                        implications for gravitational wave sources}",
      journal        = "ApJ",
      volume         = "865",
      year           = "2018",
      number         = "1",
      pages          = "2",
      eprint         = "1805.10313",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.HE",
      SLACcitation   = "%%CITATION = ARXIV:1805.10313;%%"
}

@ARTICLE{2019MNRAS.487.1200F,
       author = {{Fern{\'a}ndez}, Joseph John and {Kobayashi}, Shiho},
        title = "{Black hole mergers induced by tidal encounters with a galactic centre black hole}",
      journal = {MNRAS},
     keywords = {black hole physics, gravitational waves, methods: numerical, Galaxy: centre, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
         year = "2019",
        month = "Jul",
       volume = {487},
       number = {1},
        pages = {1200-1209},
archivePrefix = {arXiv},
       eprint = {1805.09593},
 primaryClass = {astro-ph.HE},
}

@article{Boeker:2007dn,
      author         = "Boeker, Torsten",
      title          = "{Are Globular Clusters the Remnant Nuclei of Progenitor
                        Disk Galaxies?}",
      journal        = "ApJ",
      volume         = "672",
      year           = "2008",
      pages          = "L111",
      eprint         = "0711.4542",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ARXIV:0711.4542;%%"
}

@ARTICLE{1969ApJ...158L.139S,
   author = {{Spitzer}, Jr., L.},
    title = "{Equipartition and the Formation of Compact Nuclei in Spherical Stellar Systems}",
  journal = {ApJL},
     year = 1969,
    month = dec,
   volume = 158,
    pages = {L139}
}

@ARTICLE{2016PhRvD..93h4029R,
       author = {{Rodriguez}, Carl L. and {Chatterjee}, Sourav and {Rasio}, Frederic A.},
        title = "{Binary black hole mergers from globular clusters: Masses, merger rates, and the impact of stellar evolution}",
      journal = {Phys. Rev. D},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Astrophysics of Galaxies},
         year = "2016",
        month = "Apr",
       volume = {93},
       number = {8},
          eid = {084029},
        pages = {084029},
archivePrefix = {arXiv},
       eprint = {1602.02444},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2017MNRAS.469.4665P,
       author = {{Park}, Dawoo and {Kim}, Chunglee and {Lee}, Hyung Mok and
         {Bae}, Yeong-Bok and {Belczynski}, Krzysztof},
        title = "{Black hole binaries dynamically formed in globular clusters}",
      journal = {MNRAS},
         year = "2017",
        month = "Aug",
       volume = {469},
       number = {4},
        pages = {4665-4674},
archivePrefix = {arXiv},
       eprint = {1703.01568},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2017MNRAS.471.4702B,
       author = {{Belczynski}, Krzysztof and others},
        title = "{On the likelihood of detecting gravitational waves from Population III compact object binaries}",
      journal = {MNRAS},
     keywords = {gravitational waves, stars: massive, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
         year = "2017",
        month = "Nov",
       volume = {471},
       number = {4},
        pages = {4702-4721},
archivePrefix = {arXiv},
       eprint = {1612.01524},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2016MNRAS.462.3812T,
       author = {{Tagawa}, H. and {Umemura}, M. and {Gouda}, N.},
        title = "{Mergers of accreting stellar-mass black holes}",
      journal = {MNRAS},
     keywords = {gravitational waves, galaxies: high-redshift, galaxies: nuclei, dark ages, reionization, first stars, Astrophysics - Astrophysics of Galaxies, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2016",
        month = "Nov",
       volume = {462},
       number = {4},
        pages = {3812-3822},
archivePrefix = {arXiv},
       eprint = {1602.08767},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2018PhRvL.120z1101T,
       author = {{Tagawa}, Hiromichi and {Saitoh}, Takayuki R. and {Kocsis}, Bence},
        title = "{Compact Object Mergers Driven by Gas Fallback}",
      journal = {Phys. Rev. Lett.},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Astrophysics of Galaxies},
         year = "2018",
        month = "Jun",
       volume = {120},
       number = {26},
          eid = {261101},
        pages = {261101},
archivePrefix = {arXiv},
       eprint = {1802.00441},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2017ApJ...835..165B,
       author = {{Bartos}, Imre and others},
        title = "{Rapid and Bright Stellar-mass Binary Black Hole Mergers in Active Galactic Nuclei}",
      journal = {ApJ},
     keywords = {gravitational waves, stars: black holes, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Astrophysics of Galaxies, General Relativity and Quantum Cosmology},
         year = "2017",
        month = "Feb",
       volume = {835},
       number = {2},
          eid = {165},
        pages = {165},
archivePrefix = {arXiv},
       eprint = {1602.03831},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2017MNRAS.464..946S,
       author = {{Stone}, Nicholas C. and {Metzger}, Brian D. and {Haiman}, Zolt{\'a}n},
        title = "{Assisted inspirals of stellar mass black holes embedded in AGN discs: solving the `final au problem'}",
      journal = {MNRAS},
         year = "2017",
        month = "Jan",
       volume = {464},
       number = {1},
        pages = {946-954},
archivePrefix = {arXiv},
       eprint = {1602.04226},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2017NatCo...8..831B,
       author = {{Bartos}, I. and others},
        title = "{Gravitational-wave localization alone can probe origin of stellar-mass black hole mergers}",
      journal = {Nature Communications},
         year = "2017",
        month = "Oct",
       volume = {8},
          eid = {831},
        pages = {831},
archivePrefix = {arXiv},
       eprint = {1701.02328},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2016MNRAS.458.1450W,
       author = {{Wang}, Long and {Spurzem}, Rainer and {Aarseth}, Sverre and
         {Giersz}, Mirek and {Askar}, Abbas and {Berczik}, Peter and
         {Naab}, Thorsten and {Schadow}, Riko and {Kouwenhoven}, M.~B.~N.},
        title = "{The DRAGON simulations: globular cluster evolution with a million stars}",
      journal = {MNRAS},
         year = "2016",
        month = "May",
       volume = {458},
       number = {2},
        pages = {1450-1465},
archivePrefix = {arXiv},
       eprint = {1602.00759},
 primaryClass = {astro-ph.SR}
}

@ARTICLE{2016MNRAS.463.2109R,
       author = {{Rodriguez}, Carl L. and others},
        title = "{Million-body star cluster simulations: comparisons between Monte Carlo and direct N-body}",
      journal = {MNRAS},
     keywords = {gravitational waves, methods: numerical, binaries: close, stars: kinematics and dynamics, globular clusters: general, Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = "2016",
        month = "Dec",
       volume = {463},
       number = {2},
        pages = {2109-2118},
archivePrefix = {arXiv},
       eprint = {1601.04227},
 primaryClass = {astro-ph.IM}
}

@ARTICLE{1995ApJ...445L...7H,
       author = {{Hils}, Dieter and {Bender}, Peter L.},
        title = "{Gradual Approach to Coalescence for Compact Stars Orbiting Massive Black Holes}",
      journal = {ApJL},
     keywords = {Black Holes (Astronomy), Coalescing, Compact Galaxies, Radiation Distribution, Stellar Gravitation, Stellar Orbits, Stellar Physics, Active Galactic Nuclei, Binary Stars, Celestial Mechanics, Astrophysics, BLACK HOLE PHYSICS, GALAXIES: ACTIVE, GRAVITATION, STARS: BINARIES: CLOSE, WAVES},
         year = "1995",
        month = "May",
       volume = {445},
        pages = {L7}
}

@article{10.1093,
    author = {Sigurdsson, S. and Rees, M. J.},
    title = "{Capture of stellar mass compact objects by massive black holes in galactic cusps}",
    journal = {MNRAS},
    volume = {284},
    number = {2},
    pages = {318-326},
    year = {1997},
    month = {01},
    issn = {0035-8711}
}

@article{Freitag_2006,
	year = 2006,
	month = {sep},
	publisher = {{IOP} Publishing},
	volume = {649},
	number = {1},
	pages = {91--117},
	author = {Marc Freitag and Pau Amaro-Seoane and Vassiliki Kalogera},
	title = {Stellar Remnants in Galactic Nuclei: Mass Segregation},
	journal = {ApJ}
}

@ARTICLE{2019MNRAS.485.2125B,
       author = {{Bortolas}, Elisa and {Mapelli}, Michela},
        title = "{Can supernova kicks trigger EMRIs in the Galactic Centre?}",
      journal = {MNRAS},
         year = "2019",
        month = "May",
       volume = {485},
       number = {2},
        pages = {2125-2138},
archivePrefix = {arXiv},
       eprint = {1902.04581},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2007CQGra..24R.113A,
       author = {{Amaro-Seoane}, Pau and others},
        title = "{TOPICAL REVIEW: Intermediate and extreme mass-ratio inspirals{\textemdash}astrophysics, science applications and detection using LISA}",
      journal = {CQGra},
     keywords = {Astrophysics, General Relativity and Quantum Cosmology},
         year = "2007",
        month = "Sep",
       volume = {24},
       number = {17},
        pages = {R113-R169},
archivePrefix = {arXiv},
 primaryClass = {astro-ph},
}

@article{10.1046j.1365-8711.2002.05733.x,
    author = {Ivanov, P. B.},
    title = "{On the formation rate of close binaries consisting of a super-massive black hole and a white dwarf}",
    journal = {MNRAS},
    volume = {336},
    number = {2},
    pages = {373-381},
    year = {2002},
    month = {10}
}

@ARTICLE{1977ApJ...216..883B,
       author = {{Bahcall}, J.~N. and {Wolf}, R.~A.},
        title = "{The star distribution around a massive black hole in a globular cluster. II. Unequal star masses.}",
      journal = {ApJ},
     keywords = {Black Holes (Astronomy), Globular Clusters, Star Distribution, Stellar Mass, Binary Stars, Boltzmann Distribution, Boundary Layer Equations, Mass Distribution, Scattering Functions, Steady State, Stellar Motions, Astrophysics},
         year = "1977",
        month = "Sep",
       volume = {216},
        pages = {883-907}
}

@article{RAUCH1996149,
title = "Resonant relaxation in stellar systems",
journal = "New Astronomy",
volume = "1",
number = "2",
pages = "149 - 170",
year = "1996",
issn = "1384-1076",
author = "Kevin P. Rauch and Scott Tremaine"
}

@ARTICLE{2006ApJ...645.1152H,
       author = {{Hopman}, Clovis and {Alexander}, Tal},
        title = "{Resonant Relaxation near a Massive Black Hole: The Stellar Distribution and Gravitational Wave Sources}",
      journal = {ApJ},
     keywords = {Black Hole Physics, Galaxy: Center, Gravitational Waves, Stellar Dynamics, Astrophysics, General Relativity and Quantum Cosmology},
         year = "2006",
        month = "Jul",
       volume = {645},
       number = {2},
        pages = {1152-1163},
archivePrefix = {arXiv},
 primaryClass = {astro-ph}
}

@ARTICLE{2016ApJ...820..129B,
       author = {{Bar-Or}, Ben and {Alexander}, Tal},
        title = "{Steady-state Relativistic Stellar Dynamics Around a Massive Black hole}",
      journal = {ApJ},
     keywords = {black hole physics, galaxies: nuclei, stars: kinematics and dynamics, Astrophysics - Astrophysics of Galaxies},
         year = "2016",
        month = "Apr",
       volume = {820},
       number = {2},
          eid = {129},
        pages = {129},
archivePrefix = {arXiv},
       eprint = {1508.01390},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2009ApJ...697.1861A,
       author = {{Alexander}, Tal and {Hopman}, Clovis},
        title = "{Strong Mass Segregation Around a Massive Black Hole}",
      journal = {ApJ},
     keywords = {black hole physics, Galaxy: kinematics and dynamics, stellar dynamics, Astrophysics},
         year = "2009",
        month = "Jun",
       volume = {697},
       number = {2},
        pages = {1861-1869},
archivePrefix = {arXiv},
       eprint = {0808.3150},
 primaryClass = {astro-ph}
}

@ARTICLE{2009ApJ...698L..64K,
       author = {{Keshet}, Uri and {Hopman}, Clovis and {Alexander}, Tal},
        title = "{Analytic Study of Mass Segregation Around a Massive Black Hole}",
      journal = {ApJL},
     keywords = {black hole physics, Galaxy: kinematics and dynamics, stellar dynamics, Astrophysics - Galaxy Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = "2009",
        month = "Jun",
       volume = {698},
       number = {1},
        pages = {L64-L67},
archivePrefix = {arXiv},
       eprint = {0901.4343},
 primaryClass = {astro-ph.GA}
}

@book{maggiore2018gravitational,
  title={Gravitational Waves: Volume 2: Astrophysics and Cosmology},
  author={Maggiore, M.},
  isbn={9780191074479},
  year={2018},
  publisher={OUP Oxford}
}

@article{10.1111/j.1365-2966.2005.09433.x,
    author = {Gualandris, Alessia and Portegies Zwart, Simon and Sipior, Michael S.},
    title = "{Three-body encounters in the Galactic Centre: the origin of the hypervelocity star SDSS J090745.0+024507}",
    journal = {MNRAS},
    volume = {363},
    number = {1},
    pages = {223-228},
    year = {2005},
    month = {10},
    issn = {0035-8711}
}

@ARTICLE{1991AJ....102..704H,
       author = {{Hills}, J.~G.},
        title = "{Computer Simulations of Encounters Between Massive Black Holes and Binaries}",
      journal = {ApJ},
     keywords = {Binary Stars, Black Holes (Astronomy), Collision Parameters, Computerized Simulation, Massive Stars, Equations Of Motion, Orbital Mechanics, Astrophysics, BLACK HOLES, STARS: BINARIES},
         year = "1991",
        month = "Aug",
       volume = {102},
        pages = {704}
}

@ARTICLE{1989AJ.....97..222H,
       author = {{Hills}, J.~G.},
        title = "{Effect of Intruder Mass on Collisions with Hard Binaries. I. Zero-Impact Parameter}",
      journal = {ApJ},
     keywords = {Binary Stars, Celestial Mechanics, Stellar Evolution, Stellar Mass, Stellar Systems, Computerized Simulation, Impact, Long Term Effects, Orbital Resonances (Celestial Mechanics), Star Clusters, Stellar Orbits, Astrophysics, STARS: BINARIES},
         year = "1989",
        month = "Jan",
       volume = {97},
        pages = {222}
}

@ARTICLE{2005ApJ...626..849P,
       author = {{Pfahl}, Eric},
        title = "{Binary Disruption by Massive Black Holes in Globular Clusters}",
      journal = {ApJ},
     keywords = {Black Hole Physics, Galaxy: Globular Clusters: General, Stellar Dynamics, Astrophysics},
         year = "2005",
        month = "Jun",
       volume = {626},
       number = {2},
        pages = {849-852},
archivePrefix = {arXiv},
 primaryClass = {astro-ph}
}

@ARTICLE{1994PhRvD..50.3816C,
       author = {{Cutler}, Curt and {Kennefick}, Daniel and {Poisson}, Eric},
        title = "{Gravitational radiation reaction for bound motion around a Schwarzschild black hole}",
      journal = {Phys. Rev. D},
     keywords = {04.30.Db, 04.25.Dm, 97.60.Lf, Wave generation and sources, Numerical relativity, Black holes},
         year = "1994",
        month = "Sep",
       volume = {50},
       number = {6},
        pages = {3816-3835}
}

@article{Yu_2003,
	year = 2003,
	month = {dec},
	publisher = {{IOP} Publishing},
	volume = {599},
	number = {2},
	pages = {1129--1138},
	author = {Qingjuan Yu and Scott Tremaine},
	title = {Ejection of Hypervelocity Stars by the (Binary) Black Hole in the Galactic Center},
	journal = {ApJ}
}

@article{Sari_2009,
	year = 2009,
	month = {dec},
	publisher = {{IOP} Publishing},
	volume = {708},
	number = {1},
	pages = {605--614},
	author = {Re{\textquotesingle}em Sari and Shiho Kobayashi and Elena M. Rossi},
	title = {{HYPERVELOCITY} {STARS} {AND} {THE} {RESTRICTED} {PARABOLIC} {THREE}-{BODY} {PROBLEM}},
	journal = {ApJ}
}

@article{Rossi_2014,
	year = 2014,
	month = {oct},
	publisher = {{IOP} Publishing},
	volume = {795},
	number = {2},
	pages = {125},
	author = {Elena M. Rossi and Shiho Kobayashi and Re{\textquotesingle}em Sari},
	title = {{THE} {VELOCITY} {DISTRIBUTION} {OF} {HYPERVELOCITY} {STARS}},
	journal = {ApJ}
}

@ARTICLE{2017ApJ...837...30G,
       author = {{Gillessen}, S. and {Plewa}, P.~M. and {Eisenhauer}, F. and {Sari}, R. and
         {Waisberg}, I. and {Habibi}, M. and {Pfuhl}, O. and {George}, E. and
         {Dexter}, J. and {von Fellenberg}, S. and {Ott}, T. and {Genzel}, R.},
        title = "{An Update on Monitoring Stellar Orbits in the Galactic Center}",
      journal = {ApJ},
     keywords = {astrometry, black hole physics, Galaxy: center, Galaxy: fundamental parameters, techniques: high angular resolution, Astrophysics - Astrophysics of Galaxies},
         year = "2017",
        month = "Mar",
       volume = {837},
       number = {1},
          eid = {30},
        pages = {30},
archivePrefix = {arXiv},
       eprint = {1611.09144},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2018A&A...609A..28B,
       author = {{Baumgardt}, H. and {Amaro-Seoane}, P. and {Sch{\"o}del}, R.},
        title = "{The distribution of stars around the Milky Way's central black hole. III. Comparison with simulations}",
      journal = {A\& A},
     keywords = {methods: numerical, Hertzsprung-Russell and C-M diagrams, stars: kinematics and dynamics, Galaxy: centre, Galaxy: nucleus, Astrophysics - Astrophysics of Galaxies},
         year = "2018",
        month = "Jan",
       volume = {609},
          eid = {A28},
        pages = {A28},
archivePrefix = {arXiv},
       eprint = {1701.03818},
 primaryClass = {astro-ph.GA},
}

@ARTICLE{2019arXiv190703312S,
       author = {{Sari}, Re'em and {Fragione}, Giacomo},
        title = "{Tidal disruption events, main-sequence extreme-mass ratio inspirals and binary star disruptions in galactic nuclei}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Astrophysics of Galaxies, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2019",
        month = "Jul",
          eid = {arXiv:1907.03312},
        pages = {arXiv:1907.03312},
archivePrefix = {arXiv},
       eprint = {1907.03312},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2007ApJ...656..709P,
       author = {{Perets}, Hagai B. and {Hopman}, Clovis and {Alexander}, Tal},
        title = "{Massive Perturber-driven Interactions between Stars and a Massive Black Hole}",
      journal = {ApJ},
     keywords = {Black Hole Physics, Galaxies: Nuclei, ISM: Clouds, Galaxy: Open Clusters and Associations: General, Stars: Kinematics, Astrophysics},
         year = "2007",
        month = "Feb",
       volume = {656},
       number = {2},
        pages = {709-720},
archivePrefix = {arXiv},
 primaryClass = {astro-ph}
}

@article{2007levin,
    author = {Levin, Yuri},
    title = "{Starbursts near supermassive black holes: young stars in the Galactic Centre, and gravitational waves in LISA band}",
    journal = {MNRAS},
    volume = {374},
    number = {2},
    pages = {515-524},
    year = {2006},
    month = {12},
    issn = {0035-8711}
}

@article{Goodman_2004,
	year = 2004,
	month = {jun},
	publisher = {{IOP} Publishing},
	volume = {608},
	number = {1},
	pages = {108--118},
	author = {J. Goodman and Jonathan C. Tan},
	title = {Supermassive Stars in Quasar Disks},
	journal = {ApJ}
}

@article{Volonteri_2005,
	year = 2005,
	month = {feb},
	publisher = {{IOP} Publishing},
	volume = {620},
	number = {1},
	pages = {69--77},
	author = {Marta Volonteri and Piero Madau and Eliot Quataert and Martin J. Rees},
	title = {The Distribution and Cosmic Evolution of Massive Black Hole Spins},
	journal = {ApJ}
}

@article{Yunes:2011ws,
      author         = "Yunes, Nicolas and Kocsis, Bence and Loeb, Abraham and
                        Haiman, Zoltan",
      title          = "{Imprint of Accretion Disk-Induced Migration on
                        Gravitational Waves from Extreme Mass Ratio Inspirals}",
      journal        = "Phys. Rev. Lett.",
      volume         = "107",
      year           = "2011",
      pages          = "171103",
      eprint         = "1103.4609",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      SLACcitation   = "%%CITATION = ARXIV:1103.4609;%%"
}

@ARTICLE{2001...376..686K,
       author = {{Karas}, V. and {{\v{S}}ubr}, L.},
        title = "{Orbital decay of satellites crossing an accretion disc}",
      journal = {A\&A},
     keywords = {ACCRETION, ACCRETION-DISCS, GALAXIES: NUCLEI, Astrophysics},
         year = "2001",
        month = "Sep",
       volume = {376},
        pages = {686-696},
archivePrefix = {arXiv},
       eprint = {astro-ph/0107232},
 primaryClass = {astro-ph}
}

@article{PhysRevD.82.123011,
  title = {Accretion disks around binary black holes: A quasistationary model},
  author = {Liu, Yuk Tung and Shapiro, Stuart L.},
  journal = {Phys. Rev. D},
  volume = {82},
  issue = {12},
  pages = {123011},
  numpages = {14},
  year = {2010},
  month = {Dec},
  publisher = {American Physical Society}
}

@ARTICLE{2008PhRvD..77j4027B,
       author = {{Barausse}, Enrico and {Rezzolla}, Luciano},
        title = "{Influence of the hydrodynamic drag from an accretion torus on extreme mass-ratio inspirals}",
      journal = {Phys. Rev. D},
         year = "2008",
        month = "May",
       volume = {77},
       number = {10},
          eid = {104027},
        pages = {104027},
archivePrefix = {arXiv},
       eprint = {0711.4558},
 primaryClass = {gr-qc}
}

@ARTICLE{2014PhRvD..89j4059B,
       author = {{Barausse}, Enrico and {Cardoso}, Vitor and {Pani}, Paolo},
        title = "{Can environmental effects spoil precision gravitational-wave astrophysics?}",
      journal = {Phys. Rev. D},
         year = "2014",
        month = "May",
       volume = {89},
       number = {10},
          eid = {104059},
        pages = {104059},
archivePrefix = {arXiv},
       eprint = {1404.7149},
 primaryClass = {gr-qc}
}

@ARTICLE{2008ARA&A..46..433W,
       author = {{Wang}, L. and {Wheeler}, J.~C.},
        title = "{Spectropolarimetry of supernovae.}",
      journal = {ARA\&A},
     keywords = {Astrophysics},
         year = "2008",
        month = "Sep",
       volume = {46},
        pages = {433-474},
archivePrefix = {arXiv},
       eprint = {0811.1054},
 primaryClass = {astro-ph}
}

@ARTICLE{2010Natur.466...82M,
       author = {{Maeda}, K. and others},
        title = "{An asymmetric explosion as the origin of spectral evolution diversity in type Ia supernovae}",
      journal = {Nature},
         year = "2010",
        month = "Jul",
       volume = {466},
       number = {7302},
        pages = {82-85},
archivePrefix = {arXiv},
       eprint = {1006.5888},
 primaryClass = {astro-ph.CO}
}

@ARTICLE{2011LRR....14....1F,
       author = {{Fryer}, Chris L. and {New}, Kimberly C.~B.},
        title = "{Gravitational Waves from Gravitational Collapse}",
      journal = {Living Reviews in Relativity},
     keywords = {Gravitational collapse, Gravitational wave sources},
         year = "2011",
        month = "Jan",
       volume = {14},
       number = {1},
          eid = {1},
        pages = {1}
}

@ARTICLE{1997A&A...317..140M,
       author = {{Mueller}, E. and {Janka}, H. -T.},
        title = "{Gravitational radiation from convective instabilities in Type II supernova explosions.}",
      journal = {A\&A},
     keywords = {SUPERNOVAE: GENERAL, STARS: NEUTRON, GRAVITATIONAL: WAVES, HYDRODYNAMICS, CONVECTION, INSTABILITIES},
         year = "1997",
        month = "Jan",
       volume = {317},
        pages = {140-163}
}

@ARTICLE{2009CQGra..26t4015O,
       author = {{Ott}, Christian D.},
        title = "{Probing the core-collapse supernova mechanism with gravitational waves}",
      journal = {CQGra},
         year = "2009",
        month = "Oct",
       volume = {26},
       number = {20},
          eid = {204015},
        pages = {204015},
archivePrefix = {arXiv},
       eprint = {0905.2797},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{2011PhRvL.106t1103F,
       author = {{Falta}, David and {Fisher}, Robert and {Khanna}, Gaurav},
        title = "{Gravitational Wave Emission from the Single-Degenerate Channel of Type Ia Supernovae}",
      journal = {Phys. Rev. Lett.},
     keywords = {04.30.Db, 95.30.Sf, 97.60.Bw, Wave generation and sources, Relativity and gravitation, Supernovae, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
         year = "2011",
        month = "May",
       volume = {106},
       number = {20},
          eid = {201103},
        pages = {201103},
archivePrefix = {arXiv},
       eprint = {1011.6387},
 primaryClass = {astro-ph.HE}
}

@ARTICLE{1991A&A...246..383K,
       author = {{Khokhlov}, A.~M.},
        title = "{Mechanisms for the initiation of detonations in the degenerate matter of supernovae}",
      journal = {A\&A},
     keywords = {Detonation, Hydrodynamics, Supernova Remnants, Supernovae, Thermonuclear Explosions, White Dwarf Stars, Carbon Stars, Deflagration, Flame Propagation, Oxygen, Shock Waves, Steady State, Thermal Conductivity, Astrophysics},
         year = "1991",
        month = "Jun",
       volume = {246},
       number = {2},
        pages = {383-396}
}

@ARTICLE{2004ApJ...612L..37P,
       author = {{Plewa}, T. and {Calder}, A.~C. and {Lamb}, D.~Q.},
        title = "{Type Ia Supernova Explosion: Gravitationally Confined Detonation}",
      journal = {ApJL},
     keywords = {Hydrodynamics, Instabilities, Stars: Interiors, Stars: Supernovae: General, Stars: White Dwarfs, Astrophysics},
         year = "2004",
        month = "Sep",
       volume = {612},
       number = {1},
        pages = {L37-L40},
archivePrefix = {arXiv},
       eprint = {astro-ph/0405163},
 primaryClass = {astro-ph}
}

@book{fickett1979detonation,
  title={Detonation},
  author={Fickett, W. and Davis, W.C.},
  isbn={9780520035874},
  lccn={77085760},
  series={Los Alamos series in basic and applied sciences},
  year={1979},
  publisher={University of California Press}
}

@article{Jordan_IV_2008,
	year = 2008,
	month = {jul},
	publisher = {{IOP} Publishing},
	volume = {681},
	number = {2},
	pages = {1448--1457},
	author = {G. C. Jordan and others},
	title = {Three-Dimensional Simulations of the Deflagration Phase of the Gravitationally Confined Detonation Model of Type Ia Supernovae},
	journal = {ApJ}
}

@article{Fryxell_2000,
	year = 2000,
	month = {nov},
	publisher = {{IOP} Publishing},
	volume = {131},
	number = {1},
	pages = {273--334},
	author = {B. Fryxell and others},
	title = {{FLASH}: An Adaptive Mesh Hydrodynamics Code for Modeling Astrophysical Thermonuclear Flashes},
	journal = {ApJS}
}

@article{COLELLA1984174,
       author = {{Colella}, P. and {Woodward}, Paul R.},
        title = "{The Piecewise Parabolic Method (PPM) for Gas-Dynamical Simulations}",
      journal = {Journal of Computational Physics},
     keywords = {Fluid Mechanics and Heat Transfer},
         year = "1984",
        month = "Sep",
       volume = {54},
        pages = {174-201}
}

@article{Timmes_2000,
	year = 2000,
	month = {feb},
	publisher = {{IOP} Publishing},
	volume = {126},
	number = {2},
	pages = {501--516},
	author = {F. X. Timmes and F. Douglas Swesty},
	title = {The Accuracy, Consistency, and Speed of an Electron-Positron Equation of State Based on Table Interpolation of the Helmholtz Free Energy},
	journal = {ApJS}
}

@article{Calder_2007,
	year = 2007,
	month = {feb},
	publisher = {{IOP} Publishing},
	volume = {656},
	number = {1},
	pages = {313--332},
	author = {A. C. Calder and others},
	title = {Capturing the Fire: Flame Energetics and Neutronization for Type Ia Supernova Simulations},
	journal = {ApJ}
}

@article{Townsley_2007,
	year = 2007,
	month = {oct},
	publisher = {{IOP} Publishing},
	volume = {668},
	number = {2},
	pages = {1118--1131},
	author = {D. M. Townsley and others},
	title = {Flame Evolution During Type Ia Supernovae and the Deflagration Phase in the Gravitationally Confined Detonation Scenario},
	journal = {ApJ}
}

@ARTICLE{2015ApJS..220...15P,
       author = {{Paxton}, Bill and others},
        title = "{Modules for Experiments in Stellar Astrophysics (MESA): Binaries, Pulsations, and Explosions}",
      journal = {ApJS},
     keywords = {binaries: general, methods: numerical, nuclear reactions, nucleosynthesis, abundances, shock waves, stars: evolution, stars: oscillations, Astrophysics - Solar and Stellar Astrophysics},
         year = "2015",
        month = "Sep",
       volume = {220},
       number = {1},
          eid = {15},
        pages = {15},
archivePrefix = {arXiv},
       eprint = {1506.03146},
 primaryClass = {astro-ph.SR}
}

@book{misner1973gravitation,
  title={Gravitation},
  author = {{Misner}, Charles W. and {Thorne}, Kip S. and {Wheeler}, John A.},
  isbn={9780716703440},
  lccn={78156043},
  series={Gravitation},
  year={1973},
  publisher={W. H. Freeman}
}

@ARTICLE{1998A&A...332..969R,
       author = {{Rampp}, M. and {Mueller}, E. and {Ruffert}, M.},
        title = "{Simulations of non-axisymmetric rotational core collapse}",
      journal = {A\&A},
     keywords = {GRAVITATION, HYDRODYNAMICS, INSTABILITIES, STARS: NEUTRON, STARS: ROTATION, SUPERNOVAE: GENERAL, GRAVITATIONAL WAVES, Astrophysics},
         year = "1998",
        month = "Apr",
       volume = {332},
        pages = {969-983},
archivePrefix = {arXiv},
 primaryClass = {astro-ph}
}

@ARTICLE{1989PThPh..82.1066N,
       author = {{Nakamura}, T. and {Oohara}, K.},
        title = "{Gravitational Radiation from Coalescing Binary Neutron Stars. II ---Simulations Including Back Reaction Potential---}",
      journal = {Progress of Theoretical Physics},
         year = "1989",
        month = "Dec",
       volume = {82},
       number = {6},
        pages = {1066-1083}
}

@ARTICLE{2019arXiv190311072G,
       author = {{Ginat}, Yonadav Barry and others},
        title = "{Gravitational waves from in-spirals of compact objects in binary common-envelope evolution}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Solar and Stellar Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2019",
        month = "Mar",
          eid = {arXiv:1903.11072},
        pages = {arXiv:1903.11072},
archivePrefix = {arXiv},
       eprint = {1903.11072},
 primaryClass = {astro-ph.SR}
}

@article{Ropke_2007,
	year = 2007,
	month = {may},
	publisher = {{IOP} Publishing},
	volume = {660},
	number = {2},
	pages = {1344--1356},
	author = {F. K. Ropke and S. E. Woosley and W. Hillebrandt},
	title = {Off-Center Ignition in Type Ia Supernovae. I. Initial Evolution and Implications for Delayed Detonation},
	journal = {ApJ}
}

@article{van_Kerkwijk_2010,
	year = 2010,
	month = {sep},
	publisher = {{IOP} Publishing},
	volume = {722},
	number = {2},
	pages = {L157--L161},
	author = {Marten H. van Kerkwijk and Philip Chang and Stephen Justham},
	title = {{SUB}-{CHANDRASEKHAR} {WHITE} {DWARF} {MERGERS} {AS} {THE} {PROGENITORS} {OF} {TYPE} Ia {SUPERNOVAE}},
	journal = {ApJ}
}

@ARTICLE{2012ApJ...744...27C,
       author = {{Chamulak}, David A. and others},
        title = "{Asymmetry and the Nucleosynthetic Signature of Nearly Edge-lit Detonation in White Dwarf Cores}",
      journal = {ApJ},
     keywords = {nuclear reactions, nucleosynthesis, abundances, supernovae: general, white dwarfs, Astrophysics - Solar and Stellar Astrophysics},
         year = "2012",
        month = "Jan",
       volume = {744},
       number = {1},
          eid = {27},
        pages = {27},
archivePrefix = {arXiv},
       eprint = {1103.3062},
 primaryClass = {astro-ph.SR}
}

@ARTICLE{2015CQGra..32a5014M,
       author = {{Moore}, C.~J. and {Cole}, R.~H. and {Berry}, C.~P.~L.},
        title = "{Gravitational-wave sensitivity curves}",
      journal = {CQGra},
     keywords = {General Relativity and Quantum Cosmology, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2015",
        month = "Jan",
       volume = {32},
       number = {1},
          eid = {015014},
        pages = {015014},
archivePrefix = {arXiv},
       eprint = {1408.0740},
 primaryClass = {gr-qc}
}

@ARTICLE{2017PhRvD..95j3012B,
       author = {{Babak}, Stanislav and others},
        title = "{Science with the space-based interferometer LISA. V. Extreme mass-ratio inspirals}",
      journal = {Phys. Rev. D},
     keywords = {General Relativity and Quantum Cosmology, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = "2017",
        month = "May",
       volume = {95},
       number = {10},
          eid = {103012},
        pages = {103012},
archivePrefix = {arXiv},
       eprint = {1703.09722},
 primaryClass = {gr-qc}
}

@ARTICLE{2018MNRAS.475.4104C,
       author = {{Chon}, Sunmyon and {Hosokawa}, Takashi and {Yoshida}, Naoki},
        title = "{Radiation hydrodynamics simulations of the formation of direct-collapse supermassive stellar systems}",
      journal = {MNRAS},
     keywords = {stars: formation, stars: Population III, galaxies: formation, Astrophysics - Astrophysics of Galaxies, Astrophysics - Solar and Stellar Astrophysics},
         year = "2018",
        month = "Apr",
       volume = {475},
       number = {3},
        pages = {4104-4121},
archivePrefix = {arXiv},
       eprint = {1711.05262},
 primaryClass = {astro-ph.GA}
}

@ARTICLE{2008MNRAS.391.1961D,
       author = {{Dijkstra}, Mark and others},
        title = "{Fluctuations in the high-redshift Lyman-Werner background: close halo pairs as the origin of supermassive black holes}",
      journal = {MNRAS},
     keywords = {galaxies: high-redshift, quasars: general, cosmology: theory, Astrophysics},
         year = "2008",
        month = "Dec",
       volume = {391},
       number = {4},
        pages = {1961-1972},
archivePrefix = {arXiv},
       eprint = {0810.0014},
 primaryClass = {astro-ph}
}

@ARTICLE{2013ApJ...778..178H,
       author = {{Hosokawa}, Takashi and others},
        title = "{Formation of Primordial Supermassive Stars by Rapid Mass Accretion}",
      journal = {ApJ},
     keywords = {accretion, accretion disks, cosmology: theory, early universe, galaxies: formation, stars: formation, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = "2013",
        month = "Dec",
       volume = {778},
       number = {2},
          eid = {178},
        pages = {178},
archivePrefix = {arXiv},
       eprint = {1308.4457},
 primaryClass = {astro-ph.SR}
}

@ARTICLE{2002RvMP...74.1015W,
   author = {{Woosley}, S.~E. and {Heger}, A. and {Weaver}, T.~A.},
    title = "{The evolution and explosion of massive stars}",
  journal = {RMP},
 keywords = {Nucleosynthesis in novae supernovae and other explosive environments, Supernovae, Hydrostatic stellar nucleosynthesis, Elementary particle processes, Stellar structure interiors evolution nucleosynthesis ages, Neutron stars, Relativity and gravitation},
     year = 2002,
    month = nov,
   volume = 74,
    pages = {1015-1071}
}

@ARTICLE{1999ApJ...513..252O,
       author = {{Ostriker}, Eve C.},
        title = "{Dynamical Friction in a Gaseous Medium}",
      journal = {ApJ},
     keywords = {HYDRODYNAMICS, ISM: GENERAL, SHOCK WAVES, Hydrodynamics, ISM: General, Shock Waves, Astrophysics},
         year = "1999",
        month = "Mar",
       volume = {513},
       number = {1},
        pages = {252-258},
archivePrefix = {arXiv},
 primaryClass = {astro-ph}
}

@ARTICLE{1990PhRvD..42.1123L,
       author = {{Lincoln}, Craig W. and {Will}, Clifford M.},
        title = "{Coalescing binary systems of compact objects to (post)$^{5/2}$-Newtonian order: Late-time evolution and gravitational-radiation emission}",
      journal = {Phys. Rev. D},
         year = "1990",
        month = "Aug",
       volume = {42},
       number = {4},
        pages = {1123-1143}
}

@book{binney2011galactic,
  title={Galactic Dynamics: Second Edition},
  author={Binney, J. and Tremaine, S.},
  isbn={9781400828722},
  series={Princeton Series in Astrophysics},
  year={2011},
  publisher={Princeton University Press}
}

@book{maggiore2008gravitational,
  title={Gravitational Waves: Volume 1: Theory and Experiments},
  author={Maggiore, M.},
  isbn={9780198570745},
  lccn={2008270556},
  series={Gravitational Waves},
  year={2008},
  publisher={OUP Oxford}
}

@ARTICLE{2015MNRAS.452..755S,
   author = {{Sakurai}, Y. and {Hosokawa}, T. and {Yoshida}, N. and {Yorke}, H.~W.
	},
    title = "{Formation of primordial supermassive stars by burst accretion}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {1505.03954},
 primaryClass = "astro-ph.SR",
 keywords = {stars: formation, galaxies: formation, cosmology: theory, early Universe},
     year = 2015,
    month = sep,
   volume = 452,
    pages = {755-764}
}

@ARTICLE{2019arXiv190910517T,
       author = {{Tagawa}, Hiromichi and {Haiman}, Zoltan and {Kocsis}, Bence},
        title = "{Making a supermassive star by stellar bombardment}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Astrophysics of Galaxies, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2019",
        month = "Sep",
          eid = {arXiv:1909.10517},
        pages = {arXiv:1909.10517},
archivePrefix = {arXiv},
       eprint = {1909.10517},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019arXiv190910517T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
